Advancing mixed-effects random forests for predictions based on multi-cohort data

Pooling longitudinal cohorts can extend age coverage and improve long-term health predictions, but cohort heterogeneity complicate estimation and prediction. Mixed-effects machine learning (ME-ML) combines flexible machine learning methods with mixed-effect models to account for correlated observations, yet these ME-ML methods are limited in their applicability in complex settings such as multi-cohort data. We propose a multi-cohort mixed-effects random forest (MERFmulti-cohort) for improving predictions of individual health trajectories beyond the observed period. The method extends standard MERF through (i) better separation of population-level and subject-specific variation, (ii) flexibility in correcting systematic discrepancies in fixed-effects estimates to improve covariance parameter estimation, and (iii) flexible specification of random-effects and residual variance-covariance structures. We evaluate MERFmulti-cohort against linear regression, linear mixed models, random forests, and standard MERF in simulations and four real-data scenarios predicting BMI z-scores in children and adolescents. In simulations, MERFmulti-cohort improves covariance parameter estimation across several covariance structures while achieving prediction accuracy comparable to standard MERF. Predictive gains are most obvious when residual variances vary across study waves. In real-data applications, MERFmulti-cohort improves predictive accuracy relative to MERF by flexibly capturing complex patterns and accommodating cohort heterogeneity. Pooling similar cohorts covering extended age coverage can improve future individual-level predictions if the heterogeneity in multi-cohort data is adequately accounted for.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

